PSR J1631-4722: The Discovery of a Young and Energetic Pulsar in the Supernova Remnant G336.7+0.5

Detecting a pulsar associated with a supernova remnant (SNR) and/or pulsar wind nebula (PWN) is crucial for unraveling its formation history and pulsar wind dynamics, yet the association with a radio pulsar is observed only in a small fraction of known SNRs and PWNe. In this paper, we report the discovery of a young pulsar J1631$-$4722, associated with the Galactic SNR G336.7$+$0.5 using Murriyang, CSIRO's Parkes radio telescope. It is also potentially associated with a PWN revealed by the Rapid ASKAP (Australian Square Kilometre Array Pathfinder) Continuum Survey (RACS). This 118 ms pulsar has a high dispersion measure of 873 $\mathrm{pc\,cm^{-3}}$ and a rotation measure of $-$1004 $\mathrm{rad\,m^{-2}}$. Because of such a high DM, at frequencies below 2 GHz, the pulse profile is significantly scattered, making it effectively undetectable in previous pulsar surveys at $\sim$1.4 GHz. Follow-up observations yield a period derivative of $\dot{P} = 3.6 \times 10^{-15}$, implying a characteristic age, $\tau_{c} = 33\,$kyr, and spin-down luminosity, $\dot{E} = 1.3\times10^{36}\,$erg$\,s^{-1}$. PSR$\,$J1631$-$4722, with its high spin-down luminosity and potential link to a PWN, stands out as a promising source of the high-energy $\gamma$-ray emission observed in the region.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
